A laser gyroscope system to detect the Gravito-Magnetic effect on Earth

Large scale square ring laser gyros with a length of four meters on each side are approaching a sensitivity of 1x10^-11 rad/s/sqrt(Hz). This is about the regime required to measure the gravitomagnetic effect (Lense Thirring) of the Earth. For an ensemble of linearly independent gyros each measurement signal depends upon the orientation of each single axis gyro with respect to the rotational axis of the Earth. Therefore at least 3 gyros are necessary to reconstruct the complete angular orientation of the apparatus. In general, the setup consists of several laser gyroscopes (we would prefer more than 3 for sufficient redundancy), rigidly referenced to each other. Adding more gyros for one plane of observation provides a cross-check against intra-system biases and furthermore has the advantage of improving the signal to noise ratio by the square root of the number of gyros. In this paper we analyze a system of two pairs of identical gyros (twins) with a slightly different orientation with respect to the Earth axis. The twin gyro configuration has several interesting properties. The relative angle can be controlled and provides a useful null measurement. A quadruple twin system could reach a 1% sensitivity after 3:2 years of data, provided each square ring has 6 m length on a side, the system is shot noise limited and there is no source for 1/f- noise.

==> 00README.txt <==
GranSasso.dvi keepcomments
